Cygnus A Obscuring Torus: Ionized, Atomic or Molecular?

The prototypical powerful FR \Romannum{2} radio galaxy Cygnus A fits extremely well into the quasar/radio galaxy unified model: high polarization with an angle almost perpendicular to the radio jet and polarized flux showing broad permitted lines. It has been claimed that ionized gas in the torus reveals a very clear torus shape via Bremmstrahlung emission. We rule out the later with an energetic argument, and we constrain the molecular and atomic gas properties with existing observations. The atomic absorption against the core has been shown to match the X-ray column only if the spin temperature is an implausible $T_{\rm s} = 1\times 10^6$ K. This points to a molecular medium for the X-ray column $\log(N_{\rm H} ~[\rm{cm^{-2}}]) \sim 23.5$. Yet not low-J CO absorption is detected to sensitive limits. The non-detection is surprising given that this powerful radio galaxy hosts a luminous, dust-obscured active nucleus and copious warm molecular hydrogen. These conditions suggest a detectable level of emission. Furthermore, the torus X-ray column density suggests detectable absorption. We explore various possibilities to explain the lack of a signature from warm CO (200-250K). Specifically, that the radiative excitation by the radio core renders low-J CO absorption below current sensitivities, and that high-J levels are well populated and conducive to producing absorption. We test this hypothesis using archival \textit{Hershel}/SPIRE FTS observations of Cygnus A of high-J CO lines ($14 \geq J \geq 4$ transitions). Still high-J CO lines are not detected. We suggest that ALMA observations near its high frequency limit can be critical to obtain the signature of molecular line of the torus of Cygnus A.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
